The evolution of circumstellar discs in the Galactic Centre: an application to the G-clouds

The Galactic Centre is known to have undergone a recent star formation episode a few Myrs ago, which likely produced many T Tauri stars hosting circumstellar discs. It has been suggested that these discs may be the compact and dusty ionized sources identified as ``G-clouds''. Given the Galactic Centre's hostile environment, we study the possible evolutionary pathways these discs experience. We compute new external photoevaporation models applicable to discs in the Galactic Centre that account for the sub-sonic launching of the wind and absorption of UV photons by dust. Using evolutionary disc calculations, we find that photoevaporation's rapid truncation of the disc causes them to accrete onto the central star rapidly. Ultimately, an accreting circumstellar disc has a lifetime $\lesssim1~$Myr, which would fail to live long enough to explain the G-clouds. However, we identify a new evolutionary pathway for circumstellar discs in the Galactic Centre. Removal of disc material by photoevaporation prevents the young star from spinning down due to magnetic braking, ultimately causing the rapidly spinning young star to torque the disc into a ``decretion disc'' state which prevents accretion. At the same time, any planetary companion in the disc will trap dust outside its orbit, shutting down photoevaporation. The disc can survive for up to $\sim$10 Myr in this state. Encounters with other stars are likely to remove the planet on Myr timescales, causing photoevaporation to restart, giving rise to a G-cloud signature. A giant planet fraction of $\sim10\%$ can explain the number of observed G-clouds.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
